App Review Driven Collaborative Bug Finding

Software development teams generally welcome any effort to expose bugs in their code base. In this work, we build on the hypothesis that mobile apps from the same category (e.g., two web browser apps) may be affected by similar bugs in their evolution process. It is therefore possible to transfer the experience of one historical app to quickly find bugs in its new counterparts. This has been referred to as collaborative bug finding in the literature. Our novelty is that we guide the bug finding process by considering that existing bugs have been hinted within app reviews. Concretely, we design the BugRMSys approach to recommend bug reports for a target app by matching historical bug reports from apps in the same category with user app reviews of the target app. We experimentally show that this approach enables us to quickly expose and report dozens of bugs for targeted apps such as Brave (web browser app). BugRMSys's implementation relies on DistilBERT to produce natural language text embeddings. Our pipeline considers similarities between bug reports and app reviews to identify relevant bugs. We then focus on the app review as well as potential reproduction steps in the historical bug report (from a same-category app) to reproduce the bugs. Overall, after applying BugRMSys to six popular apps, we were able to identify, reproduce and report 20 new bugs: among these, 9 reports have been already triaged, 6 were confirmed, and 4 have been fixed by official development teams, respectively.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> data/ground_truth_firefox2brave.csv <==
firefox_issue_id,firefox_issue_text,firefox_create_time,distance,brave_issue_id,brave_issue_text,brave_create_time,1,2,3,acc@1,acc@2,acc@3,,
589771557,There should be an Open in App option in Custom Tabs,2020/3/29,0.9584,596122212,[Android] Open tabs in Custom Tabs option,2020/4/7,1,0,0,1,1,1,,
565146648,Search Keywords are not supported. ,2020/2/14,0.9447,626084261,Search Settings not Working,2020/5/27,0,0,0,0,0,0,,
720659056,[Bug] Notification click doesn't open target URL,2020/10/13,0.9385,737956976,Clicking URLs outside of Brave opens blank browser window with no URL,2020/11/6,1,0,0,1,1,1,,
577247331,Share of AMP page shares AMP URL instead of canonical URL [Bug],2020/3/7,0.9353,737956976,Clicking URLs outside of Brave opens blank browser window with no URL,2020/11/6,0,1,0,0,1,1,,
559279817,Provide add-on support ,2020/2/3,0.9334,696014567,Add ephemeral DOM Storage support,2020/9/8,0,0,1,0,0,1,,
569754545,"Do not capitalize THIS TIME, SEARCH WITH above alt search engines",2020/2/24,0.9333,590426145,[P3A] Ask about switching search engines,2020/3/30,0,0,1,0,1,1,,
661878608,"When switching tabs, newly active tabs always reload",2020/7/20,0.9333,742943841,Rename Sync "Open Tabs" to "Recent tabs",2020/11/14,0,0,0,0,0,0,,
548645074,[Bug] URL bar shows incorrect data,2020/1/12,0.9307,723734853,[bugs] previous searches showing when clicking url bar,2020/10/17,0,1,0,0,1,1,,
650876779,[Bug] Qwant missing from the list of search engines,2020/7/4,0.9302,664966089,Updated pre-populated search engine list,2020/7/24,1,0,0,1,1,1,,
590809611,[Bug] URL Bar not visible on restored page,2020/3/31,0.9295,723734853,[bugs] previous searches showing when clicking url bar,2020/10/17,0,0,0,0,0,0,,
654279972,[Bug] Fenix does not show any synced tabs in the synced tabs UI,2020/7/9,0.9294,742943841,Rename Sync "Open Tabs" to "Recent tabs",2020/11/14,0,0,0,0,0,0,,
586732128,Add a "little diagonal arrow" button to apply the URL/search suggestion in the URL bar,2020/3/24,0.9291,723734853,[bugs] previous searches showing when clicking url bar,2020/10/17,0,1,0,0,1,1,,
584650503,Fenix Login Manager Should Be Able to Fill and Save BasicAuth Account & Password,2020/3/19,0.9287,622856802,Setup oauth client and secret for extension login,2020/5/21,1,0,0,1,1,1,,
588981216,[Bug]Flicker displayed when deleting the URL ,2020/3/27,0.9284,737956976,Clicking URLs outside of Brave opens blank browser window with no URL,2020/11/6,1,0,0,1,1,1,,
599215683, For #6940: Fixes top dynamic toolbar behavior ,2020/4/14,0.9278,738554569,Offer a way to disable extensions toolbar menu,2020/11/8,0,1,0,0,1,1,,
694418477,UI improvements for users using tabs on top,2020/9/6,0.9267,708667863,[Android] Better UI experience when switching between tabs,2020/9/25,0,0,1,0,0,1,,
657745789,Show message to find more search engines before entering a keyword,2020/7/16,0.9252,688116933,[Android] Display search engine path instead of keyword as keywords don't work on Android,2020/8/28,0,0,0,0,0,0,,
679586685,[Bug] Intermittent failure of openHistoryItemInNewTabTest ,2020/8/15,0.9246,739502104,Rewards browser test intermittent failure: RewardsContributionBrowserTest.TipUnverifiedPublisher and RewardsBrowserTest.ResetRewardsWithBAT,2020/11/10,0,0,0,0,0,0,,
659642402,Fix lint issues,2020/7/17,0.924,756695927,Fix lint failure,2020/12/4,0,0,0,0,0,0,,
688995133,Yandex search engine isn't available in Ukraine.,2020/8/31,0.9234,754840695,Yandex not being set as the default search engine in specific regions,2020/12/2,1,0,0,1,1,1,,
657784264,"When a search engine page is accessed manually, let people know that they can search using the address bar",2020/7/16,0.9233,749989740,Keep search query in address bar,2020/11/24,0,1,0,0,1,1,,
665206761,Intermittent UI test failure - DeepLinkTest.openMakeDefaultBrowser,2020/7/24,0.9232,739502104,Rewards browser test intermittent failure: RewardsContributionBrowserTest.TipUnverifiedPublisher and RewardsBrowserTest.ResetRewardsWithBAT,2020/11/10,0,0,0,0,0,0,,
689358865,[Bug] Enabling accessibility feature (example talkback) causes app to crash on loading tabs tray,2020/8/31,0.9227,747480189,[Android] App crashes when Tab Groups or Conditional Tab Strip are enabled,2020/11/20,0,1,0,0,1,1,,
572952316,For #7059 - Allow search engines to scroll,2020/2/28,0.9222,590426145,[P3A] Ask about switching search engines,2020/3/30,0,1,0,0,1,1,,
692905979,[Bug] Swiping on URL-bar doesn't switch between tabs.,2020/9/4,0.9214,723734853,[bugs] previous searches showing when clicking url bar,2020/10/17,0,1,0,0,1,1,,
588103422,[Bug] Error adding a working search engine,2020/3/26,0.921,664966089,Updated pre-populated search engine list,2020/7/24,0,0,0,0,0,0,,
700169918,show menu in tab switcher when no tabs are open,2020/9/12,0.9209,771419757,[Android] Hamburger menu disappears in tab switcher in landscape when bottom toolbar is enabled,2020/12/19,0,0,1,0,0,1,,
593433918,[Bug] Fix intermittent UI test verifyReaderViewAppearanceColorSchemeChange,2020/4/3,0.9209,732394820,RewardsContributionBrowserTest.PanelMonthlyTipAmount fails on CI on Mac,2020/10/29,0,0,0,0,0,0,,
687118431,Gecko resizes when opening the toolbar,2020/8/27,0.9206,738554569,Offer a way to disable extensions toolbar menu,2020/11/8,1,0,0,1,1,1,,
584329653,Closes #9100 (bug): 'clearing private tabs from notification closes t鈥,2020/3/19,0.9205,675076761,[Android] Open tabs notification shows up even after being dismissed,2020/8/7,1,0,0,1,1,1,,
609024242,FNX2-15856 鈦 [Bug] Tapping on the URL bar from a loaded page doesn't display the "Clear/x" button,2020/4/29,0.9201,623288357,[Android] show full url with scrollbar in context menu,2020/5/22,0,0,0,0,0,0,,
592099188,KotlinNullPointerException possibly when deleting/redownloading a download,2020/4/1,0.9195,710690738,GeminiAPIBrowserTest.GetOAuthClientURL crashes when ASAN is enabled,2020/9/29,0,0,0,0,0,0,,
729621826,For #15379: Use proper url when sharing.,2020/10/26,0.9194,737205131,Sync url should be configured through gn,2020/11/5,0,0,0,0,0,0,,
655176522,Intermittent verifyContextCopyLink androidx.test.espresso.base.DefaultFailureHandler$AssertionFailedWithCauseError: 'with text: a string containing "localhost:51576/pages/generic3.html"' doesn't match the selected view.,2020/7/11,0.9192,710690738,GeminiAPIBrowserTest.GetOAuthClientURL crashes when ASAN is enabled,2020/9/29,0,0,0,0,0,0,,
547166740,[Bug] Intermittent test failure in BookmarkNodeTest,2020/1/8,0.9189,775629616,Intermittent test failure with IpfsServiceBrowserTest.CanLoadIFrameFromIPFS,2020/12/28,0,0,0,0,0,0,,
701113972,"[Crash] With Camera permission Off, app crashes when trying to scan Pairing QR code @ android.content.ActivityNotFoundException: at android.app.Instrumentation.checkStartActivityResult(Instrumentation.java) ",2020/9/14,0.9186,710690738,GeminiAPIBrowserTest.GetOAuthClientURL crashes when ASAN is enabled,2020/9/29,1,0,0,1,1,1,,
566306024,GeckoProvider: Remove useContentProcessHint() and add useMultiprocess()..,2020/2/17,0.9185,712119114,BatAdsAdConversionsDatabaseTableTest.GetAdConversionsFromCatalogEndpoint crashes with ASAN enabled,2020/9/30,0,0,0,0,0,0,,
624994021,persist desktop site request for homescreen shortcuts,2020/5/26,0.9182,757644720,No link to manage extensions' keyboard shortcuts,2020/12/5,1,0,0,1,1,1,,
675709844,FNX-14610 鈦 [Bug] Tabs: don't reload an existing tab when switching from another tab (or less often than currently),2020/8/9,0.9176,722366123,MRU tab feature not switching to the correct tab,2020/10/15,1,0,0,1,1,1,,
655203928,FNX2-15273 鈦 Optionally show top sites on url bar selection,2020/7/11,0.9173,723734853,[bugs] previous searches showing when clicking url bar,2020/10/17,1,0,0,1,1,1,,
624482353,FNX2-16242 鈦 [Intermittent] UI test failure navigateBookmarksFoldersTest,2020/5/25,0.9173,775629616,Intermittent test failure with IpfsServiceBrowserTest.CanLoadIFrameFromIPFS,2020/12/28,0,0,0,0,0,0,,
561920267,"[Bug] Performance issue: Main thread is blocked in onTitleChange, impacting Gecko page load performance",2020/2/7,0.9172,724805514,WebTorrent not loading due to "Unchecked runtime.lastError: Could not establish connection" error,2020/10/19,1,0,0,1,1,1,,
568923442,[Bug] Crash on pressing back button after focusing on search bar suggestion list,2020/2/21,0.9171,571664736,Visual changes for search accelerator button,2020/2/26,0,0,0,0,0,0,,
554435876,Long pause until page finishes loading when clicking a Google search result (GeckoLoginDelegateWrapper.onLoginFetch?),2020/1/23,0.9169,565693440,Tor profile related browser tests crash at ProfileDestroyer::DestroyOffTheRecordProfileNow(Profile*) when DCHECK is enabled,2020/2/15,0,0,0,0,0,0,,
641943112,For #11642: disables crashing UI test privateModeScreenItemsTest,2020/6/19,0.9167,710690738,GeminiAPIBrowserTest.GetOAuthClientURL crashes when ASAN is enabled,2020/9/29,0,0,0,0,0,0,,
640373303,"[New Feature] Report clickbait sites ,Protect user privacy",2020/6/17,0.9166,643283701,Warn users about insecure Facebook and Google privacy settings,2020/6/22,1,0,0,1,1,1,,
583366454,Unable to complete Yahoo OAuth2 signin using Firefox Preview,2020/3/17,0.9163,622857308,Fix 9882: Setup oauth client and secret for extension login,2020/5/21,0,0,0,0,0,0,,
714370477,For #15675: Disable Save button when editing saved login until something has been changed,2020/10/4,0.9162,723577477, Google login buttons option crashes Brave on windows 10,2020/10/16,0,0,1,0,0,1,,
550342298,[Private Browsing] Add private browsing shortcut shouldn't disappear after adding shortcut,2020/1/15,0.9162,558462064,"""Safe Browsing"" option in settings needs to be named ""Google Safe Browsing""",2020/2/1,0,0,0,0,0,0,,problem still exist
559605478,[Bug] Pressing back button from url bar also performs a navigate back,2020/2/4,0.9159,623288357,[Android] show full url with scrollbar in context menu,2020/5/22,0,0,0,0,0,0,I hope there's a "show tabs bar" in the button of address bar (same with the ios). It makes easier to navigate/ change tabs: 2020-07-10,
569254623,Intermittent UI test failure - ContextMenusTest.verifyContextOpenLinkNewTab,2020/2/22,0.9159,710690738,GeminiAPIBrowserTest.GetOAuthClientURL crashes when ASAN is enabled,2020/9/29,0,0,0,0,0,0,,
559471546,[Bug] The cursor jumps around while trying to select the text,2020/2/4,0.9158,628015448,Mouse cursor bugging out when hovering on certain elements of a website,2020/5/31,0,0,0,0,0,0,,
565207800,[Bug]Missing "Add to Home screen" button from the 鈰 Main menu (3dot menu) overlay,2020/2/14,0.9157,619594106,[Android] reverse menu items when toolbar is on the bottom,2020/5/17,0,0,0,0,0,0,,
646375087,"Support various actions (add to top sites, bookmarks,...) on open tabs",2020/6/26,0.9153,716915844,Can't modify top sites settings on new tab page,2020/10/7,0,0,1,0,0,1,,
614306538,[UX] Manually create a new login,2020/5/7,0.915,622137447,Unsuccessful login to Binance Widget after creating a new account,2020/5/20,0,0,0,0,0,0,,
646477080,FNX2-16766 鈦 Set Search shortcuts off by default,2020/6/26,0.9149,757644720,No link to manage extensions' keyboard shortcuts,2020/12/5,0,1,0,0,1,1,,
688488310,[Bug] Add search engine does not allow port number in url,2020/8/29,0.9147,723734853,[bugs] previous searches showing when clicking url bar,2020/10/17,1,0,0,1,1,1,,
576303179,[Bug] Forward/Star/Share/Reload don't show right away in menu when keyboard open,2020/3/5,0.9146,619594106,[Android] reverse menu items when toolbar is on the bottom,2020/5/17,0,1,0,0,1,1,,
651127071,add a user option to switch between static and auto hiding urlbar,2020/7/5,0.9143,726224390,[Widget] Auto hide keyboard when preview conversion is selected,2020/10/21,0,0,0,0,0,0,,
685897195,No issue: Remove milestone from pull request template,2020/8/25,0.9142,711956391,Update pull request template to include release note info,2020/9/30,0,0,0,0,0,0,,
652723368,Intermittent UI test failure - ContextMenusTest.verifyContextOpenImageNewTab,2020/7/7,0.9142,710690738,GeminiAPIBrowserTest.GetOAuthClientURL crashes when ASAN is enabled,2020/9/29,0,0,0,0,0,0,,
683592819,[Bug] Download dialog improvements,2020/10/29,0.9139,748069986,bug fix from play store logs,2020/11/21,1,0,0,0,0,0,,
639992486,Allow prefetching of topsite with observeForever and allow to update homefragment in onCreateView,2020/6/16,0.9135,732394820,RewardsContributionBrowserTest.PanelMonthlyTipAmount fails on CI on Mac,2020/10/29,0,0,0,0,0,0,,
558733290,[Bug] Play Store page for Firefox Preview Nightly has missing links,2020/2/2,0.9134,748069986,bug fix from play store logs,2020/11/21,1,0,0,0,0,0,,
610618104,FNX2-15896 鈦 [Bug] Intermittent test failure org.mozilla.fenix.perf.StartupHomeActivityLifecycleObserverTest,2020/5/1,0.9126,710690738,GeminiAPIBrowserTest.GetOAuthClientURL crashes when ASAN is enabled,2020/9/29,0,0,0,0,0,0,,
553858223,For #5892 & #6380: Updates error page template and allows SSL bypassing,2020/1/22,0.9126,720958623,Remove overarching error page (Crypto Wallets),2020/10/13,0,0,0,0,0,0,,
705668850,Not allowed to start service Intent { cmp=org.mozilla.fenix/.session.PrivateNotificationService },2020/9/21,0.9125,710690738,GeminiAPIBrowserTest.GetOAuthClientURL crashes when ASAN is enabled,2020/9/29,0,0,0,0,0,0,,
624456275,FNX2-16241 鈦 [Intermittent] UI test failure editBookmarkTest,2020/5/25,0.9122,775629616,Intermittent test failure with IpfsServiceBrowserTest.CanLoadIFrameFromIPFS,2020/12/28,0,0,0,0,0,0,,
672184919,FNX2-18863 鈦 [L10n] Remove deprecated strings,2020/8/3,0.9121,752015529,[Widgets] Buttons not properly aligned for localized strings,2020/11/27,0,0,0,0,0,0,,
649886510,[Bug][Synced tabs] Connected mobile devices aren't displayed if no tabs are opened,2020/7/2,0.9119,683676650,[Android][Follow up #11210] Sync not working message showing up on private tabs,2020/8/21,0,1,0,0,1,1,,
667190837,[Bug] long press on startpage 'view image anonymously' crashes browser,2020/7/28,0.9118,741080355,[Feature request] button to reload web page after javascript blocking / unblocking,2020/11/11,1,0,0,1,1,1,,
700751548,Support for shortcuts while using a physical keyboard,2020/9/14,0.9111,757644720,No link to manage extensions' keyboard shortcuts,2020/12/5,0,0,0,0,0,0,,
545997507,[Bug] App Actions in private custom tabs can look funky,2020/1/6,0.9106,570164110,[Android] Crash on Custom Tabs,2020/2/24,0,0,0,0,0,0,,
665204652,Intermittent UI test failure - testStrictVisitContentShield and testStrictVisitContentNotification,2020/7/24,0.9104,775629616,Intermittent test failure with IpfsServiceBrowserTest.CanLoadIFrameFromIPFS,2020/12/28,0,0,0,0,0,0,,
568571781,For #8454: Removes back button from search screen,2020/2/20,0.9103,590257279,[Android] Replace forward button icon,2020/3/30,0,0,0,0,0,0,,
651063752,Automatically open sent tabs,2020/7/5,0.9103,742943841,Rename Sync "Open Tabs" to "Recent tabs",2020/11/14,0,0,0,0,0,0,,
554429174,[Bug] Login prompts are closed on page load,2020/1/23,0.9103,741080355,[Feature request] button to reload web page after javascript blocking / unblocking,2020/11/11,1,0,0,1,1,1,,
592270776,Use same configuration for "forPerformanceTest" builds like we do for鈥,2020/4/1,0.9101,616911791,BinanceAPIBrowserTest.RevokeToken fails on Windows,2020/5/12,0,0,0,0,0,0,,
665810570,Allow Customised Fenix settings to be exported to a backup file format,2020/7/26,0.9101,745641717,Use different icon for file formats that open in Brave,2020/11/18,1,0,0,1,1,1,,
562013591,[Bug] Firefox Preview does not remember device name,2020/2/8,0.9101,664025715,[Android] Sometimes device list contains an empty device name,2020/7/22,1,0,0,1,1,1,,
572783944,FenixSearchEngineProvider: Use dummy location service in debug builds.,2020/2/28,0.9101,712119114,BatAdsAdConversionsDatabaseTableTest.GetAdConversionsFromCatalogEndpoint crashes with ASAN enabled,2020/9/30,0,0,0,0,0,0,,
,,,,,,,21,11,6,19,31,36,,
,,,,,,value,0.256097561,0.134146341,0.073170732,0.231707317,0.37804878,0.43902439,,
,,,,,,,@1,@2,@3,acc@1,acc@2,acc@3,,

